LiT: Zero-Shot Transfer with Locked-image text Tuning

This paper presents contrastive-tuning, a simple method employing contrastive training to align image and text models while still taking advantage of their pre-training. In our empirical study we find that locked pre-trained image models with unlocked text models work best. We call this instance of contrastive-tuning "Locked-image Tuning" (LiT), which just teaches a text model to read out good representations from a pre-trained image model for new tasks. A LiT model gains the capability of zero-shot transfer to new vision tasks, such as image classification or retrieval. The proposed LiT is widely applicable; it works reliably with multiple pre-training methods (supervised and unsupervised) and across diverse architectures (ResNet, Vision Transformers and MLP-Mixer) using three different image-text datasets. With the transformer-based pre-trained ViT-g/14 model, the LiT model achieves 85.2% zero-shot transfer accuracy on the ImageNet test set, and 82.5% on the challenging out-of-distribution ObjectNet test set.

==> vtab_table.txt <==
\setlist{nosep,after=\vspace{-\baselineskip}}
\begin{longtable}[h]{p{0.2\textwidth}p{0.58\textwidth}p{0.22\textwidth}}
\toprule
\multicolumn{3}{c}{\textbf{dtd} \emph{v3.0.1}} \\
% dtd variant=texture

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a \cls~ texture}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+0.6\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{flowers} \emph{v2.1.1}} \\
% flowers variant=flower

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a \cls~ flower}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+1.1\%
\normalsize \\

\midrule
% flowers variant=plant

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a \cls~ plant}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+0.4\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{pets} \emph{v3.2.0}} \\
% pets variant=pet_type

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a type of pet \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+1.0\%
\normalsize \\

\midrule
% pets variant=pet_type_2

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~, an animal}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+0.4\%
\normalsize \\

\midrule
% pets variant=pet_type_3

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a domesticated \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+0.7\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{svhn} \emph{v3.0.0}} \\
% svhn variant=number

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{the number \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+3.0\%
\normalsize \\

\midrule
% svhn variant=street_sign

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a street sign with the number \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+2.8\%
\normalsize \\

\midrule
% svhn variant=number_letters

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{the number \cls~}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{zero}
	\item \clsfmt{one}
	\item \clsfmt{two}
	\item \clsfmt{three}
	\item \clsfmt{four}
	\item \clsfmt{five}
	\item \clsfmt{six}
	\item \clsfmt{seven}
	\item \clsfmt{eight}
	\item \clsfmt{nine}
\end{enumerate}
\normalsize
&
Delta: \small 
+2.3\%
\normalsize \\

\midrule
% svhn variant=street_sign_letters

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a street sign with the number \cls~}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{zero}
	\item \clsfmt{one}
	\item \clsfmt{two}
	\item \clsfmt{three}
	\item \clsfmt{four}
	\item \clsfmt{five}
	\item \clsfmt{six}
	\item \clsfmt{seven}
	\item \clsfmt{eight}
	\item \clsfmt{nine}
\end{enumerate}
\normalsize
&
Delta: \small 
+2.4\%
\normalsize \\

\midrule
% svhn variant=svhn_heavy

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a photo of the number \cls~ written on a sign}
	\item \texttt{an outdoor house number \cls~}
	\item \texttt{the number \cls~ in the center of the image}
	\item \texttt{an outdoor number \cls~ written on a sign}
	\item \texttt{an outdoor number \cls~}
	\item \texttt{a centered image of the number \cls~}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{0} $\cdot$ \clsfmt{zero}
	\item \clsfmt{1} $\cdot$ \clsfmt{one}
	\item \clsfmt{2} $\cdot$ \clsfmt{two}
	\item \clsfmt{3} $\cdot$ \clsfmt{three}
	\item \clsfmt{4} $\cdot$ \clsfmt{four}
	\item \clsfmt{5} $\cdot$ \clsfmt{five}
	\item \clsfmt{6} $\cdot$ \clsfmt{six}
	\item \clsfmt{7} $\cdot$ \clsfmt{seven}
	\item \clsfmt{8} $\cdot$ \clsfmt{eight}
	\item \clsfmt{9} $\cdot$ \clsfmt{nine}
\end{enumerate}
\normalsize
&
Delta: \small 
+3.2\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{camelyon} \emph{v2.0.0}} \\
% camelyon variant=pathology

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a histopathology slide showing \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+1.5\%
\normalsize \\

\midrule
% camelyon variant=pathology2

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{histopathology image of \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+0.9\%
\normalsize \\

\midrule
% camelyon variant=pathology_renamed

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a histopathology slide showing \cls~}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{healthy lymph node tissue}
	\item \clsfmt{a lymph node tumor}
\end{enumerate}
\normalsize
&
Delta: \small 
+1.9\%
\normalsize \\

\midrule
% camelyon variant=pathology2_renamed

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{histopathology image of \cls~}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{healthy lymph node tissue}
	\item \clsfmt{a lymph node tumor}
\end{enumerate}
\normalsize
&
Delta: \small 
+1.9\%
\normalsize \\

\midrule
% camelyon variant=pcam_heavy

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{an example of \cls~}
	\item \texttt{a histopathology slide of \cls~}
	\item \texttt{an example histopathological image showing \cls~}
	\item \texttt{a histopathology slide showing \cls~}
	\item \texttt{patient's pathology examination indicates \cls~}
	\item \texttt{a \cls~ slide}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{ healthy tissue} $\cdot$ \clsfmt{  tissue }
	\item \clsfmt{ dangerous tissue} $\cdot$ \clsfmt{  unhealthy tissue }
\end{enumerate}
\normalsize
&
Delta: \small 
+0.8\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{eurosat} \emph{v2.0.0}} \\
% eurosat variant=eurosat_heavy

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{an overhead view of \cls~}
	\item \texttt{an aerial view of \cls~}
	\item \texttt{an overhead image of \cls~}
	\item \texttt{a satellite photo of \cls~}
	\item \texttt{a satellite image of \cls~}
	\item \texttt{photo of \cls~ from the sky}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{farmland} $\cdot$ \clsfmt{  farms} $\cdot$ \clsfmt{  an annual crop}
	\item \clsfmt{a forest} $\cdot$ \clsfmt{  woodland} $\cdot$ \clsfmt{  trees}
	\item \clsfmt{a meadow} $\cdot$ \clsfmt{  herbaceous vegetation} $\cdot$ \clsfmt{  grass} $\cdot$ \clsfmt{  fields}
	\item \clsfmt{highway or road} $\cdot$ \clsfmt{  motorways} $\cdot$ \clsfmt{  highways} $\cdot$ \clsfmt{  a street} $\cdot$ \clsfmt{  roads}
	\item \clsfmt{an urban area} $\cdot$ \clsfmt{  an industrial area} $\cdot$ \clsfmt{  an industrial zone} $\cdot$ \clsfmt{  a city} $\cdot$ \clsfmt{  factories}
	\item \clsfmt{a pasture} $\cdot$ \clsfmt{  farmland} $\cdot$ \clsfmt{  farms}
	\item \clsfmt{permanent crop} $\cdot$ \clsfmt{  arable land} $\cdot$ \clsfmt{  an orchard}
	\item \clsfmt{a suburban area} $\cdot$ \clsfmt{  a cul de sac} $\cdot$ \clsfmt{  a residential area} $\cdot$ \clsfmt{  houses}
	\item \clsfmt{a canal} $\cdot$ \clsfmt{  a river} $\cdot$ \clsfmt{  a waterway} $\cdot$ \clsfmt{  a stream}
	\item \clsfmt{an ocean} $\cdot$ \clsfmt{  a water} $\cdot$ \clsfmt{  a sea} $\cdot$ \clsfmt{  a reservoir}
\end{enumerate}
\normalsize
&
Delta: \small 
+6.7\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{eurosat} \emph{v2.0.0} $\mid$ \textbf{resisc} \emph{v3.0.0}} \\
% eurosat, resisc variant=satellite

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a satellite photo of \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \emph{eurosat}: +3.2\%
	\item \emph{resisc}: +3.4\%
\end{itemize}
\normalsize \\

\midrule
% eurosat, resisc variant=from_above

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ from above}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \emph{eurosat}: +2.4\%
	\item \emph{resisc}: +2.1\%
\end{itemize}
\normalsize \\

\midrule
% eurosat, resisc variant=aerial

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{an aerial view of \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \emph{eurosat}: +3.3\%
	\item \emph{resisc}: +4.7\%
\end{itemize}
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{resisc} \emph{v3.0.0}} \\
% resisc variant=resisc_custom

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a satellite image of \cls~}
	\item \texttt{an aerial view of \cls~}
	\item \texttt{a satellite photo of \cls~}
	\item \texttt{\cls~ from above}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{an airplane} $\cdot$ \clsfmt{  a plane} $\cdot$ \clsfmt{  a flying plane}
	\item \clsfmt{an airfield} $\cdot$ \clsfmt{  an airport} $\cdot$ \clsfmt{  an aeroport}
	\item \clsfmt{baseball diamond} $\cdot$ \clsfmt{  baseball court} $\cdot$ \clsfmt{  baseball} $\cdot$ \clsfmt{  baseball field}
	\item \clsfmt{basketball} $\cdot$ \clsfmt{  a basketball court} $\cdot$ \clsfmt{  an outdoor basketball court}
	\item \clsfmt{beach} $\cdot$ \clsfmt{  sand}
	\item \clsfmt{a walkway} $\cdot$ \clsfmt{  a bridge} $\cdot$ \clsfmt{  a footbridge}
	\item \clsfmt{shrubland} $\cdot$ \clsfmt{  chaparral} $\cdot$ \clsfmt{  sparse plants} $\cdot$ \clsfmt{  desert plants} $\cdot$ \clsfmt{  shrubs} $\cdot$ \clsfmt{  dry plants}
	\item \clsfmt{a church} $\cdot$ \clsfmt{  a chapel}
	\item \clsfmt{circular farmland} $\cdot$ \clsfmt{  circle farm}
	\item \clsfmt{cloudy sky} $\cdot$ \clsfmt{  clouds} $\cdot$ \clsfmt{  cloud}
	\item \clsfmt{a commercial area} $\cdot$ \clsfmt{  a shopping mall} $\cdot$ \clsfmt{  high street} $\cdot$ \clsfmt{  shops}
	\item \clsfmt{densely populated area} $\cdot$ \clsfmt{  lots of houses} $\cdot$ \clsfmt{  a dense residential area} $\cdot$ \clsfmt{ urban area}
	\item \clsfmt{a desert} $\cdot$ \clsfmt{  barren land} $\cdot$ \clsfmt{  sand dunes} $\cdot$ \clsfmt{  wasteland}
	\item \clsfmt{woods} $\cdot$ \clsfmt{  forest} $\cdot$ \clsfmt{  woodland}
	\item \clsfmt{expressway} $\cdot$ \clsfmt{  roads} $\cdot$ \clsfmt{  highway} $\cdot$ \clsfmt{  freeway}
	\item \clsfmt{golf fields} $\cdot$ \clsfmt{  a golf course}
	\item \clsfmt{a running court} $\cdot$ \clsfmt{  a track court} $\cdot$ \clsfmt{  a ground track field}
	\item \clsfmt{a harbor} $\cdot$ \clsfmt{  a dockyard} $\cdot$ \clsfmt{  a haven} $\cdot$ \clsfmt{  a jetty} $\cdot$ \clsfmt{  a quay} $\cdot$ \clsfmt{  a pier}
	\item \clsfmt{an industrial zone} $\cdot$ \clsfmt{  an industrial area} $\cdot$ \clsfmt{  industry}
	\item \clsfmt{a busy intersection} $\cdot$ \clsfmt{  a crash on an intersection} $\cdot$ \clsfmt{  intersection pileup} $\cdot$ \clsfmt{ an intersection}
	\item \clsfmt{an island in the ocean} $\cdot$ \clsfmt{  an island} $\cdot$ \clsfmt{  land surrounded by water} $\cdot$ \clsfmt{  an ocean island}
	\item \clsfmt{a reservoir} $\cdot$ \clsfmt{  a lake} $\cdot$ \clsfmt{  the ocean} $\cdot$ \clsfmt{  the sea}
	\item \clsfmt{a pasture} $\cdot$ \clsfmt{  a paddock} $\cdot$ \clsfmt{  fields} $\cdot$ \clsfmt{  grassland}
	\item \clsfmt{a medium residential area} $\cdot$ \clsfmt{  cul de sac} $\cdot$ \clsfmt{  suburban area} $\cdot$ \clsfmt{  town}
	\item \clsfmt{a mobile home park} $\cdot$ \clsfmt{  caravans} $\cdot$ \clsfmt{  caravan park}
	\item \clsfmt{a mountain} $\cdot$ \clsfmt{  a mountaintop} $\cdot$ \clsfmt{  a hill} $\cdot$ \clsfmt{  a mountain range}
	\item \clsfmt{an overpass}
	\item \clsfmt{a palace} $\cdot$ \clsfmt{  a royal palace} $\cdot$ \clsfmt{  a cheateau}
	\item \clsfmt{parking} $\cdot$ \clsfmt{  a parking lot}
	\item \clsfmt{a train track} $\cdot$ \clsfmt{  a train} $\cdot$ \clsfmt{  a trainline} $\cdot$ \clsfmt{  a rail track} $\cdot$ \clsfmt{  a railway}
	\item \clsfmt{a railway station} $\cdot$ \clsfmt{  a train station}
	\item \clsfmt{rectangular farmland} $\cdot$ \clsfmt{  rectangle farms}
	\item \clsfmt{a river} $\cdot$ \clsfmt{  a stream}
	\item \clsfmt{a roundabout}
	\item \clsfmt{runway} $\cdot$ \clsfmt{  an airport runway} $\cdot$ \clsfmt{  a landing strip}
	\item \clsfmt{an iceberg} $\cdot$ \clsfmt{  ocean ice} $\cdot$ \clsfmt{  sea ice}
	\item \clsfmt{a ship} $\cdot$ \clsfmt{  a boat}
	\item \clsfmt{a snowberg}
	\item \clsfmt{sparsely populated area}
	\item \clsfmt{a stadium} $\cdot$ \clsfmt{  an arena} $\cdot$ \clsfmt{  a football stadium} $\cdot$ \clsfmt{  a sports arena}
	\item \clsfmt{a storage tank} $\cdot$ \clsfmt{  tank}
	\item \clsfmt{a tennis court} $\cdot$ \clsfmt{  tennis} $\cdot$ \clsfmt{  a court} $\cdot$ \clsfmt{  a badminton court}
	\item \clsfmt{rural land} $\cdot$ \clsfmt{  a terrace}
	\item \clsfmt{a power station} $\cdot$ \clsfmt{  a thermal power station}
	\item \clsfmt{a marsh} $\cdot$ \clsfmt{  wetland} $\cdot$ \clsfmt{  peatland} $\cdot$ \clsfmt{  a bog}
\end{enumerate}
\normalsize
&
Delta: \small 
+5.1\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{retino} \emph{v3.0.0}} \\
% retino variant=retino

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a retinal image with \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+9.7\%
\normalsize \\

\midrule
% retino variant=retino2

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a retina with \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+6.3\%
\normalsize \\

\midrule
% retino variant=fundus

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a fundus image with signs of \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+6.3\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{clevr-closest} \emph{v3.1.0}} \\
% clevr-closest variant=object_size

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ objects}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{massive}
	\item \clsfmt{very large}
	\item \clsfmt{large}
	\item \clsfmt{}
	\item \clsfmt{small}
	\item \clsfmt{very small}
\end{enumerate}
\normalsize
&
Delta: \small 
+0.3\%
\normalsize \\

\midrule
% clevr-closest variant=object_distance

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ objects}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{very nearby}
	\item \clsfmt{nearby}
	\item \clsfmt{near}
	\item \clsfmt{}
	\item \clsfmt{distant}
	\item \clsfmt{very distant}
\end{enumerate}
\normalsize
&
Delta: \small 
+2.7\%
\normalsize \\

\midrule
% clevr-closest variant=shape_size

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ shapes}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{massive}
	\item \clsfmt{very large}
	\item \clsfmt{large}
	\item \clsfmt{}
	\item \clsfmt{small}
	\item \clsfmt{very small}
\end{enumerate}
\normalsize
&
Delta: \small 
+0.6\%
\normalsize \\

\midrule
% clevr-closest variant=shape_distance

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ shapes}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{very nearby}
	\item \clsfmt{nearby}
	\item \clsfmt{near}
	\item \clsfmt{}
	\item \clsfmt{distant}
	\item \clsfmt{very distant}
\end{enumerate}
\normalsize
&
Delta: \small 
+3.9\%
\normalsize \\

\midrule
% clevr-closest variant=closest_heavy

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ thing}
	\item \texttt{the nearest shape in this image is \cls~}
	\item \texttt{the closest shape in this rendered image is \cls~}
	\item \texttt{the closest shape in this image is \cls~}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{ huge} $\cdot$ \clsfmt{  super near }
	\item \clsfmt{ nearby }
	\item \clsfmt{ big} $\cdot$ \clsfmt{  large }
	\item \clsfmt{ quite small} $\cdot$ \clsfmt{  medium sized} $\cdot$ \clsfmt{  normal sized }
	\item \clsfmt{ small} $\cdot$ \clsfmt{  distant }
	\item \clsfmt{ very small} $\cdot$ \clsfmt{  very distant }
\end{enumerate}
\normalsize
&
Delta: \small 
+1.8\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{clevr-count} \emph{v3.1.0}} \\
% clevr-count variant=count1

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ objects}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+0.1\%
\normalsize \\

\midrule
% clevr-count variant=count2

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ things}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+0.2\%
\normalsize \\

\midrule
% clevr-count variant=count3

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a photo of \cls~ objects}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
+0.1\%
\normalsize \\

\midrule
% clevr-count variant=count1_letters

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ objects}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{three}
	\item \clsfmt{four}
	\item \clsfmt{five}
	\item \clsfmt{six}
	\item \clsfmt{seven}
	\item \clsfmt{eight}
	\item \clsfmt{nine}
	\item \clsfmt{ten}
\end{enumerate}
\normalsize
&
Delta: \small 
+0.4\%
\normalsize \\

\midrule
% clevr-count variant=count2_letters

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ things}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{three}
	\item \clsfmt{four}
	\item \clsfmt{five}
	\item \clsfmt{six}
	\item \clsfmt{seven}
	\item \clsfmt{eight}
	\item \clsfmt{nine}
	\item \clsfmt{ten}
\end{enumerate}
\normalsize
&
Delta: \small 
+0.6\%
\normalsize \\

\midrule
% clevr-count variant=count3_letters

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a photo of \cls~ objects}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{three}
	\item \clsfmt{four}
	\item \clsfmt{five}
	\item \clsfmt{six}
	\item \clsfmt{seven}
	\item \clsfmt{eight}
	\item \clsfmt{nine}
	\item \clsfmt{ten}
\end{enumerate}
\normalsize
&
Delta: \small 
+0.7\%
\normalsize \\

\midrule
% clevr-count variant=counting_heavy

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{a picture of \cls~}
	\item \texttt{there are \cls~}
	\item \texttt{there are \cls~ in the image}
	\item \texttt{a rendered image of \cls~}
\end{itemize}
\normalsize &
Class names:

\small
\begin{enumerate}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \clsfmt{ 3 objects} $\cdot$ \clsfmt{ three objects} $\cdot$ \clsfmt{ 3 shapes} $\cdot$ \clsfmt{ three shapes }
	\item \clsfmt{ 4 objects} $\cdot$ \clsfmt{ four objects} $\cdot$ \clsfmt{ 4 shapes} $\cdot$ \clsfmt{ four shapes }
	\item \clsfmt{ 5 objects} $\cdot$ \clsfmt{ five objects} $\cdot$ \clsfmt{ 5 shapes} $\cdot$ \clsfmt{ five shapes }
	\item \clsfmt{ 6 objects} $\cdot$ \clsfmt{ six objects} $\cdot$ \clsfmt{ 6 shapes} $\cdot$ \clsfmt{ six shapes }
	\item \clsfmt{ 7 objects} $\cdot$ \clsfmt{ seven objects} $\cdot$ \clsfmt{ 7 shapes} $\cdot$ \clsfmt{ seven shapes }
	\item \clsfmt{ 8 objects} $\cdot$ \clsfmt{ eight objects} $\cdot$ \clsfmt{ 8 shapes} $\cdot$ \clsfmt{ eight shapes }
	\item \clsfmt{ 9 objects} $\cdot$ \clsfmt{ nine objects} $\cdot$ \clsfmt{ 9 shapes} $\cdot$ \clsfmt{ nine shapes }
	\item \clsfmt{ 10 objects} $\cdot$ \clsfmt{ ten objects} $\cdot$ \clsfmt{ 10 shapes} $\cdot$ \clsfmt{ ten shapes }
\end{enumerate}
\normalsize
&
Delta: \small 
+1.2\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{dsprites-pos} \emph{v2.0.0}} \\
% dsprites-pos variant=loc

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{an object located \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
0\%
\normalsize \\

\bottomrule
\multicolumn{3}{c}{\textbf{dsprites-orient} \emph{v2.0.0} $\mid$ \textbf{smallnorb-azmth} \emph{v2.0.0} $\mid$ \textbf{smallnorb-elev} \emph{v2.0.0}} \\
% dsprites-orient, smallnorb-azmth, smallnorb-elev variant=rot

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{an object rotated at \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \emph{dsprites-orient}: +0.1\%
	\item \emph{smallnorb-azmth}: 0\%
	\item \emph{smallnorb-elev}: 0\%
\end{itemize}
\normalsize \\

\midrule
% dsprites-orient, smallnorb-azmth, smallnorb-elev variant=rot2

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{something rotated at \cls~}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \emph{dsprites-orient}: 0\%
	\item \emph{smallnorb-azmth}: 0\%
	\item \emph{smallnorb-elev}: 0\%
\end{itemize}
\normalsize \\

\midrule
% dsprites-orient, smallnorb-azmth, smallnorb-elev variant=rot3

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{\cls~ rotation}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \emph{dsprites-orient}: 0\%
	\item \emph{smallnorb-azmth}: 0\%
	\item \emph{smallnorb-elev}: 0\%
\end{itemize}
\normalsize \\

\midrule
% dsprites-orient, smallnorb-azmth, smallnorb-elev variant=rot4

Prompts:
\small
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \texttt{something at a \cls~ angle}
\end{itemize}
\normalsize &
Class names:
\emph{Default from TFDS used}
\normalsize
&
Delta: \small 
\begin{itemize}[itemsep=1pt,topsep=1pt,leftmargin=12pt]
	\item \emph{dsprites-orient}: 0\%
	\item \emph{smallnorb-azmth}: 0\%
	\item \emph{smallnorb-elev}: 0\%
\end{itemize}
\normalsize \\

\bottomrule
\\
\caption{\normalsize Prompts and class names swept over for VTAB tasks. Performance deltas are shown as mean test accuracy improvement per-task compared to just using the default three prompts. TensorFlow Dataset versions are given alongside task names. Note that some prompt settings were used for multiple datasets.}
\label{tab:vtab_prompts}
\end{longtable}
